Automatic Kalman-Filter-based Wavelet Shrinkage Denoising of 1D Stellar Spectra

We propose a non-parametric method to denoise 1D stellar spectra based on wavelet shrinkage followed by adaptive Kalman thresholding. Wavelet shrinkage denoising involves applying the Discrete Wavelet Transform (DWT) to the input signal, `shrinking' certain frequency components in the transform domain, and then applying inverse DWT to the reduced components. The performance of this procedure is influenced by the choice of base wavelet, the number of decomposition levels, and the thresholding function. Typically, these parameters are chosen by `trial and error', which can be strongly dependent on the properties of the data being denoised. We here introduce an adaptive Kalman-filter-based thresholding method that eliminates the need for choosing the number of decomposition levels. We use the `Haar' wavelet basis, which we found to be the best-suited for 1D stellar spectra. We introduce various levels of Poisson noise into synthetic PHOENIX spectra, and test the performance of several common denoising methods against our own. It proves superior in terms of noise suppression and peak shape preservation. We expect it may also be of use in automatically and accurately filtering low signal-to-noise galaxy and quasar spectra obtained from surveys such as SDSS, Gaia, LSST, PESSTO, VANDELS, LEGA-C, and DESI.

==> tables_all.txt <==

\begin{table*}%{\textwidth}%[htbp]
\centering
\caption{The means and standard deviations for the error metrics for different denoising methods applied to the stellar absorption spectrum of \emph{Star 1} corrupted with Poisson noise to get a PSNR of $5.0$ (the results for the other two stars show similar trends). The methods of this paper are in the last two rows. For each denoising method, the parameters are such that they result in the lowest possible $\bm{L^1}$, $\bm{L^2}$, and $\bm{L^\infty}$ (0 is the optimal value), and the highest-possible \textbf{\emph{SSIM}} (1 is the optimal value). We generate $100$ realizations of the noisy signal, denoise with the below methods, compare to the clean input signal using the four error metrics, and average the results. For a given metric, methods with the best and worst performance are highlighted---the best in \textbf{boldface} and the worst in {\it italics}. In case of a tie in any column (i.e. error metric), the row (denoising method) with the greatest number of best or worst solutions in the other columns is chosen and highlighted. Values are displayed to three digits after the decimal, and standard deviations are specified as fractions of their respective means. The footnotes give the values of the parameters used for the parametric denoising methods, named according to their names in the respective \textsc{python} implementations.`w' refers to the length of the moving window wherever it appears (moving mean, moving median, and Savitzky-Golay), `span' is the decay parameter for exponential smoothing, $\sigma$ is the standard deviation for the Gaussian kernel in FFT, `mysize' is the window length for the Wiener filter, and `k'  refers to the level or scale to which the input noisy signal is decomposed in the cases of DWT with both soft-- and hard--thresholding (ST and HT, respectively). See Figs. \ref{fig:fig4}--\ref{fig:fig7} (a) at the {\it x--axis} value of 5 for a graphical illustration of this table.}
\label{table:tab11}
\begin{tabularx}{\textwidth}{XCCCC}
\toprule
\parnoteclear % tabularx will otherwise add each note thrice
                                     & {$\bm{L^{1}}$}                    & {$\bm{L^{2}}$}                    & {$\bm{L^{\infty}}$}                  & {$\bm{SSIM}$}                  \\ \midrule
\multicolumn{1}{l}{\textbf{Noisy data}}     & \multicolumn{1}{c}{$0.113 \pm 1.5\%$} & \multicolumn{1}{c}{$0.144 \pm 1.3\%$} & \multicolumn{1}{c}{$0.595 \pm 10.2\%$} & \multicolumn{1}{c}{$0.385 \pm 1.8\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Moving Mean}\parnote{w = $(7, 7, 8, 7)$}}      & \multicolumn{1}{c}{$0.048 \pm 2.8\%$} & \multicolumn{1}{c}{$0.060 \pm 2.1\%$} & \multicolumn{1}{c}{$0.246 \pm 11.9\%$} & \multicolumn{1}{c}{$0.834 \pm 0.8\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Moving Median}\parnote{w = $(8, 8, 9, 8)$}}      & \multicolumn{1}{c}{$0.055 \pm 1.8\%$} & \multicolumn{1}{c}{$0.071 \pm 1.8\%$} & \multicolumn{1}{c}{$0.277 \pm 5.3\%$} & \multicolumn{1}{c}{$0.784 \pm 1.0\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Exp. Smoothing}\parnote{span = $(4, 4, 5, 6)$}} & \multicolumn{1}{c}{$\textit{0.067} \pm \textit{1.6\%}$} & \multicolumn{1}{c}{$\textit{0.086} \pm \textit{1.7\%}$} & \multicolumn{1}{c}{$\textit{0.328} \pm \textit{5.6\%}$} & \multicolumn{1}{c}{$\textit{0.690} \pm \textit{1.1\%}$} \\ \midrule
\multicolumn{1}{l}{\textbf{FFT, Gaussian kernel}\parnote{$\sigma$ = $(2, 2, 2, 3)$}}     & \multicolumn{1}{c}{$\textbf{0.047} \pm \textbf{2.1\%}$} & \multicolumn{1}{c}{$\textbf{0.059} \pm \textbf{2.5\%}$} & \multicolumn{1}{c}{$\textbf{0.219} \pm \textbf{5.1\%}$} & \multicolumn{1}{c}{$\textbf{0.853} \pm \textbf{0.6\%}$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wiener}\parnote{mysize = $(9, 9, 16, 9)$}}     & \multicolumn{1}{c}{$0.055 \pm 1.5\%$} & \multicolumn{1}{c}{$0.073 \pm 1.4\%$} & \multicolumn{1}{c}{$0.354 \pm 8.0\%$} & \multicolumn{1}{c}{$0.769 \pm 0.7\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Savitzky-Golay}\parnote{w = $(23, 23, 25, 23)$, polyorder = $4$}}     & \multicolumn{1}{c}{$0.047 \pm 2.1\%$} & \multicolumn{1}{c}{$0.061 \pm 2.1\%$} & \multicolumn{1}{c}{$0.229 \pm 8.1\%$} & \multicolumn{1}{c}{$0.841 \pm 0.5\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + ST}\parnote{k = $(2, 2, 3, 3)$}}   & \multicolumn{1}{c}{$0.049 \pm 2.0\%$} & \multicolumn{1}{c}{$0.063 \pm 2.1\%$} & \multicolumn{1}{c}{$0.246 \pm 9.4\%$} & \multicolumn{1}{c}{$0.834 \pm 0.3\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + HT}\parnote{k = $(2, 2, 4, 3)$}}   & \multicolumn{1}{c}{$0.049 \pm 2.2\%$} & \multicolumn{1}{c}{$0.064 \pm 1.7\%$} & \multicolumn{1}{c}{$0.348 \pm 14.8\%$} & \multicolumn{1}{c}{$0.831 \pm 0.5\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + AKFThresh v1}}  & \multicolumn{1}{c}{$0.050 \pm 1.7\%$} & \multicolumn{1}{c}{$0.064 \pm 1.7\%$} & \multicolumn{1}{c}{$0.256 \pm 8.6\%$} & \multicolumn{1}{c}{$0.817 \pm 0.6\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + AKFThresh v2}}                       & \multicolumn{1}{c}{$0.048 \pm 2.0\%$}  & \multicolumn{1}{c}{$0.061 \pm 2.0\%$}  & \multicolumn{1}{c}{$0.238 \pm 9.2\%$}  & \multicolumn{1}{c}{$0.838 \pm 0.8\%$}  \\ \bottomrule
\end{tabularx}
\vspace{-2ex}
\parnotes

\end{table*}

%\begin{subtable}{\textwidth}
%\centering
%\begin{tabular}{@{}lcccc@{}}
\begin{table*}
\centering
\caption{Same as Table \ref{table:tab11}, but using the tenth--best parameters for each denoising method, i.e. the parameters are such that they result in the tenth--to--lowest possible $\bm{L^1}$, $\bm{L^2}$, and $\bm{L^\infty}$, and the tenth--to--highest possible \textbf{\emph{SSIM}}. As can be seen, denoising as achieved by all the parametric methods gets considerably worse, while both versions of the algorithm proposed in this work (\textsc{AKFThresh v1} and \textsc{AKFThresh v2}) remain unaffected and thus outperform the parametric methods. Specifically, $\textbf{v2}$ of the proposed algorithm not only emerges the clear winner in terms of optimum means for the four error metrics considered, but also is the most stable based on the lowest percetage standard deviations---clearly, a very desirable property for any denoising/filtering algorithm. See Figs. \ref{fig:fig4}--\ref{fig:fig7} (b) at the {\it x--axis} value of 5 for a graphical illustration of this table.}
\label{table:tab12}
\begin{tabularx}{\textwidth}{XCCCC}
\toprule
\parnoteclear % tabularx will otherwise add each note thrice
                                     & {$\bm{L^{1}}$}                    & {$\bm{L^{2}}$}                    & {$\bm{L^{\infty}}$}                  & {$\bm{SSIM}$}                  \\ \midrule
\multicolumn{1}{l}{\textbf{Noisy data}}     & \multicolumn{1}{c}{$0.113 \pm 1.1\%$} & \multicolumn{1}{c}{$0.145 \pm 1.1\%$} & \multicolumn{1}{c}{$0.655 \pm 14.2\%$} & \multicolumn{1}{c}{$0.382 \pm 1.1\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Moving Mean}\parnote{w = $(13, 8, 12, 4)$ }}                                      & \multicolumn{1}{c}{$0.060 \pm 1.2\%$} & \multicolumn{1}{c}{$0.076 \pm 1.1\%$} & \multicolumn{1}{c}{$0.318 \pm 3.6\%$} & \multicolumn{1}{c}{$0.726 \pm 1.1\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Moving Median}\parnote{w = $(13, 9, 14, 9)$}}                                    & \multicolumn{1}{c}{$0.064 \pm 1.9\%$} & \multicolumn{1}{c}{$0.082 \pm 1.5\%$} & \multicolumn{1}{c}{$0.338 \pm 4.9\%$} & \multicolumn{1}{c}{$0.704 \pm 1.0\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Exp. Smoothing}\parnote{span = $(11, 11, 12, 13)$}}             & \multicolumn{1}{c}{$0.087 \pm 1.4\%$} & \multicolumn{1}{c}{$0.108 \pm 1.2\%$} & \multicolumn{1}{c}{$0.380 \pm 3.4\%$} & \multicolumn{1}{c}{$0.654 \pm 0.5\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{FFT, Gaussian kernel}\parnote{$\sigma = (11, 11, 11, 11)$}}              & \multicolumn{1}{c}{$0.098 \pm 0.6\%$} & \multicolumn{1}{c}{$0.123 \pm 0.4\%$} & \multicolumn{1}{c}{$\textit{0.411} \pm \textit{2.3\%}$} & \multicolumn{1}{c}{$\textit{0.614} \pm \textit{0.1\%}$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wiener}\parnote{mysize = $(5, 15, 21, 5)$}}                                       & \multicolumn{1}{c}{$0.062 \pm 1.1\%$} & \multicolumn{1}{c}{$0.080 \pm 1.8\%$} & \multicolumn{1}{c}{$0.360 \pm 5.8\%$} & \multicolumn{1}{c}{$0.704 \pm 1.0\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Savitzky-Golay}\parnote{w = $(19, 29, 25, 19)$, polyorder = $4$}}                   & \multicolumn{1}{c}{$0.050 \pm 2.9\%$} & \multicolumn{1}{c}{$0.064 \pm 2.9\%$} & \multicolumn{1}{c}{$0.249 \pm 3.8\%$} & \multicolumn{1}{c}{$0.819 \pm 1.0\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + ST}\parnote{k = $(10, 10, 12, 10)$}}                                       & \multicolumn{1}{c}{$\textit{0.121} \pm \textit{1.5\%}$} & \multicolumn{1}{c}{$\textit{0.143} \pm \textit{1.5\%}$} & \multicolumn{1}{c}{$0.379 \pm 3.6\%$} & \multicolumn{1}{c}{$0.623 \pm 0.8\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + HT}\parnote{k = $(12, 12, 12, 12)$}}                                       & \multicolumn{1}{c}{$0.070 \pm 2.0\%$} & \multicolumn{1}{c}{$0.089 \pm 2.0\%$} & \multicolumn{1}{c}{$0.383 \pm 15.6\%$} & \multicolumn{1}{c}{$0.737 \pm 0.9\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + AKFThresh v1}} & \multicolumn{1}{c}{$0.049 \pm 2.4\%$} & \multicolumn{1}{c}{$0.063 \pm 2.9\%$} & \multicolumn{1}{c}{$0.253 \pm 6.5\%$} & \multicolumn{1}{c}{$0.815 \pm 1.2\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + AKFThresh v2}} & \multicolumn{1}{c}{$\textbf{0.048} \pm \textbf{1.7\%}$}  & \multicolumn{1}{c}{$\textbf{0.061} \pm \textbf{1.6\%}$}  & \multicolumn{1}{c}{$\textbf{0.250} \pm \textbf{9.9\%}$}  & \multicolumn{1}{c}{$\textbf{0.839} \pm \textbf{0.8\%}$}  \\ \bottomrule
\end{tabularx}
%\caption{}%{PSNR = 1.0}
%\label{table:tab12} 
\vspace{-2ex}
\parnotes
%\end{subtable}
\end{table*}

%\bigskip
\begin{table*}
%\begin{subtable}{\textwidth}
\centering
\caption{Same as Table \ref{table:tab12}, but using the twentieth--best parameters for the error metrics, i.e., for each denoising method, the parameters are such that they result in the twentieth--to--lowest possible $\bm{L^1}$, $\bm{L^2}$, and $\bm{L^\infty}$, and the twentieth--to--highest possible \textbf{\emph{SSIM}}. The denoising performance for the parametric methods is even worse now, and the importance of our automated algorithms becomes more evident. See Figs. \ref{fig:fig4}--\ref{fig:fig7} (c) at the {\it x--axis} value of 5 for a graphical illustration of this table.}
\label{table:tab13}
\begin{tabularx}{\textwidth}{XCCCC}
\toprule
\parnoteclear % tabularx will otherwise add each note thrice
                                     & {$\bm{L^{1}}$}                    & {$\bm{L^{2}}$}                    & {$\bm{L^{\infty}}$}                  & {$\bm{SSIM}$}                  \\ \midrule
\multicolumn{1}{l}{\textbf{Noisy data}}     & \multicolumn{1}{c}{$0.112 \pm 0.8\%$} & \multicolumn{1}{c}{$0.145 \pm 0.9\%$} & \multicolumn{1}{c}{$0.636 \pm 8.0\%$} & \multicolumn{1}{c}{$0.384 \pm 0.9\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Moving Mean}\parnote{w = ($21, 21, 22, 22$)}}                                      & \multicolumn{1}{c}{$0.084 \pm 0.8\%$} & \multicolumn{1}{c}{$0.107 \pm 0.6\%$} & \multicolumn{1}{c}{$0.392 \pm 4.7\%$} & \multicolumn{1}{c}{$0.597 \pm 0.6\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Moving Median}\parnote{w = ($21, 21, 23, 22$)}}                                    & \multicolumn{1}{c}{$0.083 \pm 1.7\%$} & \multicolumn{1}{c}{$0.108 \pm 1.4\%$} & \multicolumn{1}{c}{$0.437 \pm 7.4\%$} & \multicolumn{1}{c}{$0.594 \pm 0.6\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Exp. Smoothing}\parnote{span = ($21, 21, 21, 22$)}}            & \multicolumn{1}{c}{$0.108 \pm 0.7\%$} & \multicolumn{1}{c}{$0.135 \pm 0.5\%$} & \multicolumn{1}{c}{$0.413 \pm 4.1\%$} & \multicolumn{1}{c}{$0.616 \pm 0.7\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{FFT, Gaussian kernel}\parnote{$\sigma = (21, 21, 21, 21)$}}             & \multicolumn{1}{c}{$\textit{0.122} \pm \textit{0.4\%}$} & \multicolumn{1}{c}{$\textit{0.150} \pm \textit{0.3\%}$} & \multicolumn{1}{c}{$\textit{0.478} \pm \textit{1.8\%}$} & \multicolumn{1}{c}{$\textit{0.567} \pm \textit{0.1\%}$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wiener}\parnote{mysize = $(3, 23, 50, 23)$}}                                     & \multicolumn{1}{c}{$0.077 \pm 1.2\%$} & \multicolumn{1}{c}{$0.100 \pm 1.0\%$} & \multicolumn{1}{c}{$0.377 \pm 5.3\%$} & \multicolumn{1}{c}{$0.617 \pm 1.1\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Savitzky-Golay}\parnote{w = $(15, 15, 20, 15)$, polyorder = $4$}}                  & \multicolumn{1}{c}{$0.055 \pm 2.0\%$} & \multicolumn{1}{c}{$0.072 \pm 2.0\%$} & \multicolumn{1}{c}{$0.298 \pm 8.6\%$} & \multicolumn{1}{c}{$0.768 \pm 0.7\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + ST}\parnote{k = $(12, 12, 12, 12)$}}                                       & \multicolumn{1}{c}{$0.122 \pm 1.7\%$} & \multicolumn{1}{c}{$0.145 \pm 1.5\%$} & \multicolumn{1}{c}{$0.381 \pm 3.0\%$} & \multicolumn{1}{c}{$0.623 \pm 0.9\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + HT}\parnote{k = $(12, 12, 12, 12)$}}                                       & \multicolumn{1}{c}{$0.070 \pm 2.7\%$} & \multicolumn{1}{c}{$0.088 \pm 2.4\%$} & \multicolumn{1}{c}{$0.381 \pm 11.0\%$} & \multicolumn{1}{c}{$0.740 \pm 0.8\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + AKFThresh v1}}  & \multicolumn{1}{c}{$0.050 \pm 2.7\%$} & \multicolumn{1}{c}{$0.064 \pm 2.4\%$} & \multicolumn{1}{c}{$0.267 \pm 11.0\%$} & \multicolumn{1}{c}{$0.814 \pm 0.8\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + AKFThresh v2}}  & \multicolumn{1}{c}{$\textbf{0.048} \pm \textbf{1.5\%}$}  & \multicolumn{1}{c}{$\textbf{0.061} \pm \textbf{1.6\%}$}  & \multicolumn{1}{c}{$\textbf{0.251} \pm \textbf{10.0\%}$}  & \multicolumn{1}{c}{$\textbf{0.837} \pm \textbf{0.9\%}$}  \\ \bottomrule
\end{tabularx}
%\caption{}%{PSNR = 1.0}
%\label{table:tab13} 
\vspace{-2ex}
\parnotes
%\end{subtable}
%\end{minipage}
\end{table*}

%\bigskip
\begin{table*}
%\begin{subtable}{\textwidth}
\centering
\caption{Same as Table \ref{table:tab11} (i.e. we use the optimal parameters for the parametric methods), but with PSNR of $10$. See Figs. \ref{fig:fig4}--\ref{fig:fig7} (a) at the {\it x--axis} value of 10 for a graphical illustration of this table.}
\label{table:tab21}
\begin{tabularx}{\textwidth}{XCCCC}
\toprule
\parnoteclear % tabularx will otherwise add each note thrice
                                     & {$\bm{L^{1}}$}                    & {$\bm{L^{2}}$}                    & {$\bm{L^{\infty}}$}                  & {$\bm{SSIM}$}                  \\ \midrule
\multicolumn{1}{l}{\textbf{Noisy data}}     & \multicolumn{1}{c}{$0.056 \pm 1.4\%$} & \multicolumn{1}{c}{$0.072 \pm 1.3\%$} & \multicolumn{1}{c}{$0.324 \pm 4.3\%$} & \multicolumn{1}{c}{$0.662 \pm 1.0\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Moving Mean}\parnote{w = ($5, 5, 4, 7$)}}                                      & \multicolumn{1}{c}{$0.028 \pm 1.6\%$} & \multicolumn{1}{c}{$0.035 \pm 1.7\%$} & \multicolumn{1}{c}{$0.156 \pm 7.9\%$} & \multicolumn{1}{c}{$0.922 \pm 0.3\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Moving Median}\parnote{w = ($6, 6, 5, 6$)}}                                    & \multicolumn{1}{c}{$0.033 \pm 2.1\%$} & \multicolumn{1}{c}{$0.043 \pm 2.2\%$} & \multicolumn{1}{c}{$0.185 \pm 9.8\%$} & \multicolumn{1}{c}{$0.895 \pm 0.2\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Exp. Smoothing}\parnote{span = ($3, 3, 3, 4$)}}            & \multicolumn{1}{c}{$\textit{0.042} \pm \textit{1.6\%}$} & \multicolumn{1}{c}{$\textit{0.054} \pm \textit{1.8\%}$} & \multicolumn{1}{c}{$\textit{0.225} \pm \textit{12.4\%}$} & \multicolumn{1}{c}{$\textit{0.827} \pm \textit{0.6\%}$} \\ \midrule
\multicolumn{1}{l}{\textbf{FFT, Gaussian kernel}\parnote{$\sigma = (2, 2, 2, 2)$}}             & \multicolumn{1}{c}{$0.028 \pm 2.6\%$} & \multicolumn{1}{c}{$0.036 \pm 2.9\%$} & \multicolumn{1}{c}{$0.152 \pm 22.9\%$} & \multicolumn{1}{c}{$0.932 \pm 0.3\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wiener}\parnote{mysize = $(5, 7, 10, 7)$}}                                     & \multicolumn{1}{c}{$0.032 \pm 1.7\%$} & \multicolumn{1}{c}{$0.040 \pm 1.8\%$} & \multicolumn{1}{c}{$0.203 \pm 10.0\%$} & \multicolumn{1}{c}{$0.901 \pm 0.4\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Savitzky-Golay}\parnote{w = $(19, 19, 20, 19)$, polyorder = $4$}}                  & \multicolumn{1}{c}{$\textbf{0.027} \pm \textbf{2.5\%}$} & \multicolumn{1}{c}{$\textbf{0.034} \pm \textbf{2.6\%}$} & \multicolumn{1}{c}{$\textbf{0.135} \pm \textbf{4.3\%}$} & \multicolumn{1}{c}{$0.931 \pm 0.2\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + ST}\parnote{k = $(2, 2, 2, 2)$}}                                       & \multicolumn{1}{c}{$\textbf{0.027} \pm \textbf{2.0\%}$} & \multicolumn{1}{c}{$\textbf{0.034} \pm \textbf{1.9\%}$} & \multicolumn{1}{c}{$0.138 \pm 8.7\%$} & \multicolumn{1}{c}{$\textbf{0.933} \pm \textbf{0.3\%}$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + HT}\parnote{k = $(2, 2, 3, 2)$}}                                       & \multicolumn{1}{c}{$0.027 \pm 1.7\%$} & \multicolumn{1}{c}{$0.036 \pm 2.0\%$} & \multicolumn{1}{c}{$0.168 \pm 13.9\%$} & \multicolumn{1}{c}{$0.930 \pm 0.3\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + AKFThresh v1}}  & \multicolumn{1}{c}{$0.028 \pm 2.1\%$} & \multicolumn{1}{c}{$0.037 \pm 2.2\%$} & \multicolumn{1}{c}{$0.159 \pm 11.1\%$} & \multicolumn{1}{c}{$0.911 \pm 0.3\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + AKFThresh v2}}  & \multicolumn{1}{c}{$0.027 \pm 1.7\%$}  & \multicolumn{1}{c}{$0.034 \pm 1.9\%$}  & \multicolumn{1}{c}{$0.136 \pm 10.3\%$}  & \multicolumn{1}{c}{$0.926 \pm 0.3\%$}  \\ \bottomrule
\end{tabularx}
%\caption{}%{PSNR = 1.0}
%\label{table:tab13} 
\vspace{-2ex}
\parnotes
%\end{subtable}
%\end{minipage}
\end{table*}


\begin{table*}
%\begin{subtable}{\textwidth}
\centering
\caption{Same as Table \ref{table:tab12} (i.e., tenth--best parameters for the parametric methods), but with PSNR of $10$. See Figs. \ref{fig:fig4}--\ref{fig:fig7} (b) at the {\it x--axis} value of 10 for a graphical illustration of this table.}
\label{table:tab22}
\begin{tabularx}{\textwidth}{XCCCC}
\toprule
\parnoteclear % tabularx will otherwise add each note thrice
                                     & {$\bm{L^{1}}$}                    & {$\bm{L^{2}}$}                    & {$\bm{L^{\infty}}$}                  & {$\bm{SSIM}$}                  \\ \midrule
\multicolumn{1}{l}{\textbf{Noisy data}}     & \multicolumn{1}{c}{$0.056 \pm 1.3\%$} & \multicolumn{1}{c}{$0.073 \pm 1.1\%$} & \multicolumn{1}{c}{$0.330 \pm 7.6\%$} & \multicolumn{1}{c}{$0.661 \pm 0.7\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Moving Mean}\parnote{w = ($11, 11, 11, 12$)}}                                      & \multicolumn{1}{c}{$0.044 \pm 1.0\%$} & \multicolumn{1}{c}{$0.056 \pm 0.8\%$} & \multicolumn{1}{c}{$0.235 \pm 7.8\%$} & \multicolumn{1}{c}{$0.799 \pm 0.2\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Moving Median}\parnote{w = ($2, 2, 11, 12$)}}                                    & \multicolumn{1}{c}{$0.042 \pm 1.3\%$} & \multicolumn{1}{c}{$0.054 \pm 1.5\%$} & \multicolumn{1}{c}{$0.254 \pm 10.3\%$} & \multicolumn{1}{c}{$0.815 \pm 0.5\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Exp. Smoothing}\parnote{span = ($11, 11, 11, 12$)}}            & \multicolumn{1}{c}{$0.081 \pm 0.5\%$} & \multicolumn{1}{c}{$0.102 \pm 0.5\%$} & \multicolumn{1}{c}{$0.328 \pm 3.4\%$} & \multicolumn{1}{c}{$0.713 \pm 0.3\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{FFT, Gaussian kernel}\parnote{$\sigma = (11, 11, 11, 11)$}}             & \multicolumn{1}{c}{$\textit{0.096} \pm \textit{0.4\%}$} & \multicolumn{1}{c}{$\textit{0.121} \pm \textit{0.2\%}$} & \multicolumn{1}{c}{$\textit{0.395} \pm \textit{1.5\%}$} & \multicolumn{1}{c}{$\textit{0.616} \pm \textit{0.1\%}$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wiener}\parnote{mysize = $(11, 7, 13, 3)$}}                                     & \multicolumn{1}{c}{$0.040 \pm 1.4\%$} & \multicolumn{1}{c}{$0.052 \pm 0.9\%$} & \multicolumn{1}{c}{$0.229 \pm 6.7\%$} & \multicolumn{1}{c}{$0.820 \pm 0.4\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Savitzky-Golay}\parnote{w = $(23, 23, 23, 23)$, polyorder = $4$}}                  & \multicolumn{1}{c}{$0.029 \pm 2.1\%$} & \multicolumn{1}{c}{$0.037 \pm 2.3\%$} & \multicolumn{1}{c}{$0.150 \pm 5.9\%$} & \multicolumn{1}{c}{$0.916 \pm 0.3\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + ST}\parnote{k = $(10, 10, 12, 10)$}}                                       & \multicolumn{1}{c}{$0.084 \pm 1.1\%$} & \multicolumn{1}{c}{$0.102 \pm 1.0\%$} & \multicolumn{1}{c}{$0.264 \pm 3.8\%$} & \multicolumn{1}{c}{$0.738 \pm 0.5\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + HT}\parnote{k = $(12, 12, 12, 12)$}}                                       & \multicolumn{1}{c}{$0.039 \pm 2.4\%$} & \multicolumn{1}{c}{$0.049 \pm 2.4\%$} & \multicolumn{1}{c}{$0.210 \pm 20.3\%$} & \multicolumn{1}{c}{$0.862 \pm 0.4\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + AKFThresh v1}}  & \multicolumn{1}{c}{$0.028 \pm 2.0\%$} & \multicolumn{1}{c}{$0.036 \pm 1.9\%$} & \multicolumn{1}{c}{$0.157 \pm 9.4\%$} & \multicolumn{1}{c}{$0.911 \pm 0.3\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + AKFThresh v2}}  & \multicolumn{1}{c}{$\textbf{0.027} \pm \textbf{2.4\%}$}  & \multicolumn{1}{c}{$\textbf{0.034} \pm \textbf{2.4\%}$}  & \multicolumn{1}{c}{$\textbf{0.146} \pm \textbf{11.0\%}$}  & \multicolumn{1}{c}{$\textbf{0.927} \pm \textbf{0.3\%}$}  \\ \bottomrule
\end{tabularx}
%\caption{}%{PSNR = 1.0}
%\label{table:tab13} 
\vspace{-2ex}
\parnotes
%\end{subtable}
%\end{minipage}
\end{table*}

\begin{table*}
%\begin{subtable}{\textwidth}
\centering
\caption{Same as Table \ref{table:tab13} (i.e., twentieth--best parameters for the parametric methods), but with PSNR of $10$. As the chosen parameters for the traditional parametric denoising methods deviate farther from their optimal values, both versions of our automatic algorithms start outperforming them by a larger and larger margin with respect to all four error metrics considered. See Figs. \ref{fig:fig4}--\ref{fig:fig7} (c) at the {\it x--axis} value of 10 for a graphical illustration of this table.}
\label{table:tab23}
\begin{tabularx}{\textwidth}{XCCCC}
\toprule
\parnoteclear % tabularx will otherwise add each note thrice
                                     & {$\bm{L^{1}}$}                    & {$\bm{L^{2}}$}                    & {$\bm{L^{\infty}}$}                  & {$\bm{SSIM}$}                  \\ \midrule
\multicolumn{1}{l}{\textbf{Noisy data}}     & \multicolumn{1}{c}{$0.056 \pm 0.8\%$} & \multicolumn{1}{c}{$0.072 \pm 0.9\%$} & \multicolumn{1}{c}{$0.313 \pm 8.7\%$} & \multicolumn{1}{c}{$0.664 \pm 0.7\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Moving Mean}\parnote{w = ($21, 21, 21, 21$)}}                                      & \multicolumn{1}{c}{$0.081 \pm 0.4\%$} & \multicolumn{1}{c}{$0.104 \pm 0.2\%$} & \multicolumn{1}{c}{$0.370 \pm 5.7\%$} & \multicolumn{1}{c}{$0.614 \pm 0.2\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Moving Median}\parnote{w = ($21, 21, 21, 21$)}}                                    & \multicolumn{1}{c}{$0.074 \pm 0.8\%$} & \multicolumn{1}{c}{$0.099 \pm 1.0\%$} & \multicolumn{1}{c}{$0.430 \pm 4.2\%$} & \multicolumn{1}{c}{$0.637 \pm 0.6\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Exp. Smoothing}\parnote{span = ($21, 21, 21, 21$)}}            & \multicolumn{1}{c}{$0.107 \pm 0.5\%$} & \multicolumn{1}{c}{$0.131 \pm 0.4\%$} & \multicolumn{1}{c}{$0.398 \pm 2.4\%$} & \multicolumn{1}{c}{$0.632 \pm 0.4\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{FFT, Gaussian kernel}\parnote{$\sigma = (21, 21, 21, 21)$}}             & \multicolumn{1}{c}{$\textit{0.121} \pm \textit{0.1\%}$} & \multicolumn{1}{c}{$\textit{0.149} \pm \textit{0.1\%}$} & \multicolumn{1}{c}{$\textit{0.475} \pm \textit{1.3\%}$} & \multicolumn{1}{c}{$\textit{0.568} \pm \textit{0.0\%}$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wiener}\parnote{mysize = $(21, 21, 21, 21)$}}                                     & \multicolumn{1}{c}{$0.067 \pm 0.7\%$} & \multicolumn{1}{c}{$0.084 \pm 0.6\%$} & \multicolumn{1}{c}{$0.281 \pm 4.0\%$} & \multicolumn{1}{c}{$0.686 \pm 0.5\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Savitzky-Golay}\parnote{w = $(19, 29, 19, 19)$, polyorder = $4$}}                  & \multicolumn{1}{c}{$0.036 \pm 0.9\%$} & \multicolumn{1}{c}{$0.047 \pm 1.2\%$} & \multicolumn{1}{c}{$0.182 \pm 8.4\%$} & \multicolumn{1}{c}{$0.855 \pm 0.3\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + ST}\parnote{k = $(12, 12, 12, 12)$}}                                       & \multicolumn{1}{c}{$0.084 \pm 1.6$} & \multicolumn{1}{c}{$0.102 \pm 1.6$} & \multicolumn{1}{c}{$0.264 \pm 3.3$} & \multicolumn{1}{c}{$0.740 \pm 0.7$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + HT}\parnote{k = $(12, 12, 12, 12)$}}                                       & \multicolumn{1}{c}{$0.040 \pm 2.6\%$} & \multicolumn{1}{c}{$0.050 \pm 2.6\%$} & \multicolumn{1}{c}{$0.218 \pm 23.2\%$} & \multicolumn{1}{c}{$0.861 \pm 0.6\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + AKFThresh v1}}  & \multicolumn{1}{c}{$0.028 \pm 1.5\%$} & \multicolumn{1}{c}{$0.036 \pm 1.9\%$} & \multicolumn{1}{c}{$0.154 \pm 7.3\%$} & \multicolumn{1}{c}{$0.913 \pm 0.3\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + AKFThresh v2}}  & \multicolumn{1}{c}{$\textbf{0.027} \pm \textbf{1.3\%}$}  & \multicolumn{1}{c}{$\textbf{0.035} \pm \textbf{1.4\%}$}  & \multicolumn{1}{c}{$\textbf{0.155} \pm \textbf{11.8\%}$}  & \multicolumn{1}{c}{$\textbf{0.928} \pm \textbf{0.2\%}$}  \\ \bottomrule
\end{tabularx}
%\caption{}%{PSNR = 1.0}
%\label{table:tab13} 
\vspace{-2ex}
\parnotes
%\end{subtable}
%\end{minipage}
\end{table*}


\begin{table*}
%\begin{subtable}{\textwidth}
\centering
\caption{Same as Tables \ref{table:tab11} and \ref{table:tab21} (i.e., best parameters for the parametric methods), but with PSNR of $20$. See Figs. \ref{fig:fig4}--\ref{fig:fig7} (a) at the {\it x--axis} value of 20 for a graphical illustration of this table.}
\label{table:tab31}
\begin{tabularx}{\textwidth}{XCCCC}
\toprule
\parnoteclear % tabularx will otherwise add each note thrice
                                     & {$\bm{L^{1}}$}                    & {$\bm{L^{2}}$}                    & {$\bm{L^{\infty}}$}                  & {$\bm{SSIM}$}                  \\ \midrule
\multicolumn{1}{l}{\textbf{Noisy data}}     & \multicolumn{1}{c}{$0.028 \pm 1.2\%$} & \multicolumn{1}{c}{$0.036 \pm 1.2\%$} & \multicolumn{1}{c}{$0.151 \pm 10.8\%$} & \multicolumn{1}{c}{$0.869 \pm 0.3\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Moving Mean}\parnote{w = ($3, 5, 3, 5$)}}                                      & \multicolumn{1}{c}{$0.017 \pm 1.2\%$} & \multicolumn{1}{c}{$0.021 \pm 1.2\%$} & \multicolumn{1}{c}{$0.089 \pm 4.2\%$} & \multicolumn{1}{c}{$0.969 \pm 0.1\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Moving Median}\parnote{w = ($5, 5, 4, 5$)}}                                    & \multicolumn{1}{c}{$0.020 \pm 1.4\%$} & \multicolumn{1}{c}{$0.026 \pm 0.9\%$} & \multicolumn{1}{c}{$0.109 \pm 5.6\%$} & \multicolumn{1}{c}{$0.947 \pm 0.2\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Exp. Smoothing}\parnote{span = ($2, 2, 2, 2$)}}            & \multicolumn{1}{c}{$\textit{0.024} \pm \textit{1.0\%}$} & \multicolumn{1}{c}{$\textit{0.031} \pm \textit{0.9\%}$} & \multicolumn{1}{c}{$0.124 \pm 8.7\%$} & \multicolumn{1}{c}{$\textit{0.922} \pm \textit{0.2\%}$} \\ \midrule
\multicolumn{1}{l}{\textbf{FFT, Gaussian kernel}\parnote{$\sigma = (2, 2, 2, 2)$}}             & \multicolumn{1}{c}{$0.021 \pm 1.2\%$} & \multicolumn{1}{c}{$0.027 \pm 1.2\%$} & \multicolumn{1}{c}{$\textit{0.132} \pm \textit{14.5\%}$} & \multicolumn{1}{c}{$0.958 \pm 0.1\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wiener}\parnote{mysize = $(5, 5, 7, 5)$}}                                     & \multicolumn{1}{c}{$0.017 \pm 1.5\%$} & \multicolumn{1}{c}{$0.022 \pm 1.7\%$} & \multicolumn{1}{c}{$0.103 \pm 9.6\%$} & \multicolumn{1}{c}{$0.965 \pm 0.1\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Savitzky-Golay}\parnote{w = $(15, 15, 17, 15)$, polyorder = $4$}}                  & \multicolumn{1}{c}{$\textbf{0.015} \pm \textbf{1.6\%}$} & \multicolumn{1}{c}{$\textbf{0.018} \pm \textbf{1.4\%}$} & \multicolumn{1}{c}{$\textbf{0.073} \pm \textbf{5.8\%}$} & \multicolumn{1}{c}{$0.974 \pm 0.1\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + ST}\parnote{k = $(1, 2, 2, 2)$}}                                       & \multicolumn{1}{c}{$0.017 \pm 1.8\%$} & \multicolumn{1}{c}{$0.022 \pm 1.6\%$} & \multicolumn{1}{c}{$0.091 \pm 7.3\%$} & \multicolumn{1}{c}{$0.969 \pm 0.1\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + HT}\parnote{k = $(1, 1, 2, 2)$}}                                       & \multicolumn{1}{c}{$0.018 \pm 1.1\%$} & \multicolumn{1}{c}{$0.023 \pm 1.3\%$} & \multicolumn{1}{c}{$0.102 \pm 12.6\%$} & \multicolumn{1}{c}{$0.966 \pm 0.2\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + AKFThresh v1}}  & \multicolumn{1}{c}{$0.016 \pm 2.4\%$} & \multicolumn{1}{c}{$0.020 \pm 2.1\%$} & \multicolumn{1}{c}{$0.083 \pm 6.9\%$} & \multicolumn{1}{c}{$0.966 \pm 0.1\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + AKFThresh v2}}  & \multicolumn{1}{c}{$\textbf{0.015} \pm \textbf{1.9\%}$}  & \multicolumn{1}{c}{$\textbf{0.019} \pm \textbf{2.1\%}$}  & \multicolumn{1}{c}{$0.080 \pm 11.1\%$}  & \multicolumn{1}{c}{$\textbf{0.972} \pm \textbf{0.1\%}$}  \\ \bottomrule
\end{tabularx}
%\caption{}%{PSNR = 1.0}
%\label{table:tab13} 
\vspace{-2ex}
\parnotes
%\end{subtable}
%\end{minipage}
\end{table*}


\begin{table*}
%\begin{subtable}{\textwidth}
\centering
\caption{Same as Tables \ref{table:tab12} and \ref{table:tab22} (i.e., tenth--best parameters for the parametric methods), but with PSNR of $20$. See Figs. \ref{fig:fig4}--\ref{fig:fig7} (b) at the {\it x--axis} value of 20 for a graphical illustration of this table.}
\label{table:tab32}
\begin{tabularx}{\textwidth}{XCCCC}
\toprule
\parnoteclear % tabularx will otherwise add each note thrice
                                     & {$\bm{L^{1}}$}                    & {$\bm{L^{2}}$}                    & {$\bm{L^{\infty}}$}                  & {$\bm{SSIM}$}                  \\ \midrule
\multicolumn{1}{l}{\textbf{Noisy data}}     & \multicolumn{1}{c}{$0.028 \pm 1.1\%$} & \multicolumn{1}{c}{$0.036 \pm 1.0\%$} & \multicolumn{1}{c}{$0.152 \pm 7.9\%$} & \multicolumn{1}{c}{$0.868 \pm 0.4\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Moving Mean}\parnote{w = ($11, 11, 11, 11$)}}                                      & \multicolumn{1}{c}{$0.041 \pm 0.6\%$} & \multicolumn{1}{c}{$0.053 \pm 0.4\%$} & \multicolumn{1}{c}{$0.237 \pm 5.1\%$} & \multicolumn{1}{c}{$0.842 \pm 0.1\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Moving Median}\parnote{w = ($11, 11, 11, 11$)}}                                    & \multicolumn{1}{c}{$0.032 \pm 1.5\%$} & \multicolumn{1}{c}{$0.043 \pm 1.9\%$} & \multicolumn{1}{c}{$0.270 \pm 8.7\%$} & \multicolumn{1}{c}{$0.873 \pm 0.4\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Exp. Smoothing}\parnote{span = ($11, 11, 11, 11$)}}            & \multicolumn{1}{c}{$0.080 \pm 0.5\%$} & \multicolumn{1}{c}{$0.100 \pm 0.4\%$} & \multicolumn{1}{c}{$0.310 \pm 1.9\%$} & \multicolumn{1}{c}{$0.727 \pm 0.2\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{FFT, Gaussian kernel}\parnote{$\sigma = (11, 11, 11, 11)$}}             & \multicolumn{1}{c}{$\textit{0.096} \pm \textit{0.2\%}$} & \multicolumn{1}{c}{$\textit{0.121} \pm \textit{0.1\%}$} & \multicolumn{1}{c}{$\textit{0.397} \pm \textit{1.0\%}$} & \multicolumn{1}{c}{$\textit{0.616} \pm \textit{0.0\%}$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wiener}\parnote{mysize = $(11, 11, 11, 11)$}}                                     & \multicolumn{1}{c}{$0.034 \pm 0.9\%$} & \multicolumn{1}{c}{$0.044 \pm 1.0\%$} & \multicolumn{1}{c}{$0.155 \pm 9.0\%$} & \multicolumn{1}{c}{$0.866 \pm 0.2\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Savitzky-Golay}\parnote{w = $(11, 11, 20, 11)$, polyorder = $4$}}                  & \multicolumn{1}{c}{$0.016 \pm 1.8\%$} & \multicolumn{1}{c}{$0.021 \pm 1.7\%$} & \multicolumn{1}{c}{$0.088 \pm 9.1\%$} & \multicolumn{1}{c}{$0.962 \pm 0.2\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + ST}\parnote{k = $(10, 10, 12, 10)$}}                                       & \multicolumn{1}{c}{$0.059 \pm 1.3\%$} & \multicolumn{1}{c}{$0.071 \pm 1.1\%$} & \multicolumn{1}{c}{$0.186 \pm 2.1\%$} & \multicolumn{1}{c}{$0.830 \pm 0.3\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + HT}\parnote{k = $(12, 12, 12, 12)$}}                                       & \multicolumn{1}{c}{$0.024 \pm 2.0\%$} & \multicolumn{1}{c}{$0.030 \pm 1.9\%$} & \multicolumn{1}{c}{$0.112 \pm 16.1\%$} & \multicolumn{1}{c}{$0.932 \pm 0.2\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + AKFThresh v1}}  & \multicolumn{1}{c}{$0.016 \pm 1.4\%$} & \multicolumn{1}{c}{$0.020 \pm 1.6\%$} & \multicolumn{1}{c}{$0.091 \pm 9.0\%$} & \multicolumn{1}{c}{$0.965 \pm 0.1\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + AKFThresh v2}}  & \multicolumn{1}{c}{$\textbf{0.015} \pm \textbf{1.1\%}$}  & \multicolumn{1}{c}{$\textbf{0.020} \pm \textbf{1.3\%}$}  & \multicolumn{1}{c}{$\textbf{0.079} \pm \textbf{9.7\%}$}  & \multicolumn{1}{c}{$\textbf{0.973} \pm \textbf{0.1\%}$}  \\ \bottomrule
\end{tabularx}
%\caption{}%{PSNR = 1.0}
%\label{table:tab13} 
\vspace{-2ex}
\parnotes
%\end{subtable}
%\end{minipage}
\end{table*}

\begin{table*}
%\begin{subtable}{\textwidth}
\centering
\caption{Same as Tables \ref{table:tab13} and \ref{table:tab23} (i.e., twentieth--best parameters for the parametric methods), but with PSNR of noisy signal $20$. As the chosen parameters for the traditional parametric signal denoising methods deviate farther from their optimal values, both versions of our automatic algorithms start outperforming them by a larger and larger margin with respect to all four error metrics considered. See Figs. \ref{fig:fig4}--\ref{fig:fig7} (c) at the {\it x--axis} value of 20 for a graphical illustration of this table.}
\label{table:tab33}
\begin{tabularx}{\textwidth}{XCCCC}
\toprule
\parnoteclear % tabularx will otherwise add each note thrice
                                     & {$\bm{L^{1}}$}                    & {$\bm{L^{2}}$}                    & {$\bm{L^{\infty}}$}                  & {$\bm{SSIM}$}                  \\ \midrule
\multicolumn{1}{l}{\textbf{Noisy data}}     & \multicolumn{1}{c}{$0.028 \pm 1.0\%$} & \multicolumn{1}{c}{$0.001 \pm 0.9\%$} & \multicolumn{1}{c}{$0.165 \pm 6.7\%$} & \multicolumn{1}{c}{$0.868 \pm 0.2\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Moving Mean}\parnote{w = ($21, 21, 21, 21$)}}                                      & \multicolumn{1}{c}{$0.080 \pm 0.2\%$} & \multicolumn{1}{c}{$0.103 \pm 0.1\%$} & \multicolumn{1}{c}{$0.354 \pm 2.8\%$} & \multicolumn{1}{c}{$0.615 \pm 0.1\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Moving Median}\parnote{w = ($21, 21, 21, 21$)}}                                    & \multicolumn{1}{c}{$0.069 \pm 0.7\%$} & \multicolumn{1}{c}{$0.097 \pm 0.6\%$} & \multicolumn{1}{c}{$0.441 \pm 2.3\%$} & \multicolumn{1}{c}{$0.654 \pm 0.4\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Exp. Smoothing}\parnote{span = ($21, 21, 21, 21$)}}            & \multicolumn{1}{c}{$0.106 \pm 0.3\%$} & \multicolumn{1}{c}{$0.131 \pm 0.2\%$} & \multicolumn{1}{c}{$0.380 \pm 0.9\%$} & \multicolumn{1}{c}{$0.637 \pm 0.2\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{FFT, Gaussian kernel}\parnote{$\sigma = (21, 21, 21, 21)$}}             & \multicolumn{1}{c}{$\textit{0.121} \pm \textit{0.1\%}$} & \multicolumn{1}{c}{$\textit{0.149} \pm \textit{0.0\%}$} & \multicolumn{1}{c}{$\textit{0.476} \pm \textit{0.8\%}$} & \multicolumn{1}{c}{$\textit{0.568} \pm \textit{0.0\%}$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wiener}\parnote{mysize = $(21, 21, 21, 21)$}}                                     & \multicolumn{1}{c}{$0.064 \pm 0.3\%$} & \multicolumn{1}{c}{$0.079 \pm 0.4\%$} & \multicolumn{1}{c}{$0.255 \pm 5.6\%$} & \multicolumn{1}{c}{$0.708 \pm 0.3\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Savitzky-Golay}\parnote{w = $(25, 25, 16, 25)$, polyorder = $4$}}                  & \multicolumn{1}{c}{$0.024 \pm 0.4\%$} & \multicolumn{1}{c}{$0.031 \pm 0.5\%$} & \multicolumn{1}{c}{$0.127 \pm 7.4\%$} & \multicolumn{1}{c}{$0.918 \pm 0.1\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + ST}\parnote{k = $(12, 12, 12, 12)$}}                                       & \multicolumn{1}{c}{$0.059 \pm 1.2\%$} & \multicolumn{1}{c}{$0.071 \pm 1.1\%$} & \multicolumn{1}{c}{$0.185 \pm 3.1\%$} & \multicolumn{1}{c}{$0.832 \pm 0.3\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + HT}\parnote{k = $(12, 12, 12, 12)$}}                                       & \multicolumn{1}{c}{$0.024 \pm 2.1\%$} & \multicolumn{1}{c}{$0.030 \pm 2.2\%$} & \multicolumn{1}{c}{$0.118 \pm 20.4\%$} & \multicolumn{1}{c}{$0.932 \pm 0.3\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + AKFThresh v1}}  & \multicolumn{1}{c}{$0.016 \pm 1.6\%$} & \multicolumn{1}{c}{$\textbf{0.020} \pm \textbf{1.5\%}$} & \multicolumn{1}{c}{$\textbf{0.082} \pm \textbf{7.2\%}$} & \multicolumn{1}{c}{$0.967 \pm 0.2\%$} \\ \midrule
\multicolumn{1}{l}{\textbf{Wavelet + AKFThresh v2}}  & \multicolumn{1}{c}{$\textbf{0.015} \pm \textbf{2.1\%}$}  & \multicolumn{1}{c}{$\textbf{0.020} \pm \textbf{2.0\%}$}  & \multicolumn{1}{c}{$0.086 \pm 10.6\%$}  & \multicolumn{1}{c}{$\textbf{0.972} \pm \textbf{0.1\%}$}  \\ \bottomrule
\end{tabularx}
%\caption{}%{PSNR = 1.0}
%\label{table:tab13} 
\vspace{-2ex}
\parnotes
%\end{subtable}
%\end{minipage}
\end{table*}

